Measurement of distributions sensitive to the underlying event in inclusive Z-boson production in $pp$ collisions at $\sqrt{s}=7$ TeV with the ATLAS detector

A measurement of charged-particle distributions sensitive to the properties of the underlying event is presented for an inclusive sample of events containing a Z-boson , decaying to an electron or muon pair. The measurement is based on data collected using the ATLAS detector at the LHC in proton-proton collisions at a centre-of-mass energy of 7 TeV with an integrated luminosity of $4.6$ fb$^{-1}$. Distributions of the charged particle multiplicity and of the charged particle transverse momentum are measured in regions of azimuthal angle defined with respect to the Z-boson direction. The measured distributions are compared to similar distributions measured in jet events, and to the predictions of various Monte Carlo generators implementing different underlying event models.

==> Metadata.txt <==
Measurement of distributions sensitive to the underlying event in inclusive Z-boson production in $pp$ collisions at $\sqrt{s}=7$ TeV with the ATLAS detector


A measurement of charged-particle distributions sensitive to the properties of the underlying event is presented for an inclusive sample of events containing a Z-boson , decaying to an electron or muon pair. The measurement is based on data collected using the ATLAS detector at the LHC in proton--proton collisions at a centre-of-mass energy of 7 TeV with an integrated luminosity of $4.6$ fb$^{-1}$. Distributions of the charged particle multiplicity and of the charged particle transverse momentum are measured in regions of azimuthal angle defined with respect to the Z-boson direction. The measured distributions are compared to similar distributions measured in jet events, and to the predictions of various Monte Carlo generators implementing different underlying event models.



Comments: 34 pages plus author list + cover pages (51 pages total), 25 figures, 3 tables, submitted to European Physical Journal C, All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2011-42/


CERN-PH-EP-2014-162

